Blazars at the Cosmic Dawn

The uncharted territory of the high-redshift ($z\gtrsim3$) Universe holds the key to understand the evolution of quasars. In an attempt to identify the most extreme members of the quasar population, i.e., blazars, we have carried out a multi-wavelength study of a large sample of radio-loud quasars beyond $z=3$. Our sample consists of 9 $\gamma$-ray detected blazars and 133 candidate blazars selected based on the flatness of their soft X-ray spectra (0.3$-$10 keV photon index $\leq1.75$), including 15 with NuSTAR observations. The application of the likelihood profile stacking technique reveals that the high-redshift blazars are faint $\gamma$-ray emitters with steep spectra. The high-redshift blazars host massive black holes ($\langle \log~M_{\rm BH,~M{\odot}} \rangle>9$) and luminous accretion disks ($\langle L_{\rm disk} \rangle>10^{46}$ erg s$^{-1}$). Their broadband spectral energy distributions are found to be dominated by high-energy radiation indicating their jets to be among the most luminous ones. Focusing on the sources exhibiting resolved X-ray jets (as observed with the Chandra satellite), we find the bulk Lorentz factor to be larger with respect to other $z>3$ blazars, indicating faster moving jets. We conclude that the presented list of the high-redshift blazars may act as a reservoir for follow-up observations, e.g., with NuSTAR, to understand the evolution of relativistic jets at the dawn of the Universe.

==> Table3.txt <==
J000108+191434		3.16	5.56	0.91	0.00	2.55	1.38	0.23	2.74	7.55	6	c-stat	Swift
J000657+141546		4.62	11.68	6.04	4.64	8.08	1.37	1.11	1.63	91.65	83	c-stat	Swift
J001708+813508		13.50	13.41	45.30	50.50	52.20	1.40	1.38	1.42	521.18	494	chi	XMM
			13.50	32.40	49.50	47.05	51.96	1.33	1.28	1.37	128.01	112	chi	Swift
J012100-280623		1.60	5.70	2.01	0.78	6.18	0.93	-0.16	1.98	8.38	9	c-stat	Swift
J012201+031002		3.06	12.68	13.53	11.86	16.30	1.11	0.96	1.27	171.21	184	c-stat	Swift
J013126-100931		3.40	14.59	27.11	24.48	30.00	1.12	1.01	1.23	24.50	25	chi	Swift
J013127-032059		3.70	20.38	1.47	1.09	2.06	1.48	1.12	1.85	58.82	46	c-stat	Swift
J020346+113445		5.96	1.95	9.36	5.62	13.70	1.37	0.80	1.96	27.61	25	c-stat	Swift
J020624-091618		2.02	5.50	4.78	0.00	13.94	0.20	-1.08	1.34	8.21	7	c-stat	Swift
J022251-050711		2.14	17.15	0.30	0.23	0.45	1.67	1.36	2.00	206.14	224	c-stat	XMM
J023219+201204		7.88	69.39	0.61	0.44	0.87	1.22	0.80	1.67	46.87	55	c-stat	Swift
J025759+433836		12.60	5.51	2.18	2.02	2.91	1.50	1.19	1.82	70.14	83	c-stat	Chandra
J025814-390941		2.02	5.49	6.87	4.84	10.63	1.08	0.72	1.43	35.58	46	c-stat	Swift
J032444-291821		1.38	3.81	1.21	0.94	1.62	1.73	1.38	2.09	46.69	49	c-stat	Chandra
J033755-120404		4.15	11.12	0.73	0.18	1.59	1.17	0.23	2.07	6.37	9	c-stat	Swift
J033900-013317		6.96	3.42	2.13	0.86	5.59	1.71	0.42	3.19	9.96	7	c-stat	Swift
J042457+080517		10.80	4.06	1.84	0.71	4.25	1.71	0.86	2.60	12.20	11	c-stat	Swift
J042835+173223		14.70	13.46	5.09	3.87	6.89	1.42	1.16	1.68	98.90	89	c-stat	Swift
J050555-293038		1.36	4.63	6.79	4.92	9.74	1.46	1.14	1.79	49.95	52	c-stat	Swift
J052506-233810		2.22	16.28	25.29	23.08	28.09	1.25	1.15	1.34	20.45	31	chi	Swift
J052506-334304		2.36	14.26	13.90	14.00	14.90	1.53	1.50	1.56	246.86	23	chi	XMM
J053954-283956		2.20	15.40	34.60	34.70	36.30	1.31	1.29	1.33	505.11	459	chi	XMM
			2.20	70.15	35.63	34.30	36.94	1.17	1.13	1.21	161.26	166	chi	Swift
J061228-433749		5.91	11.73	8.32	6.85	10.18	1.37	1.18	1.56	108.72	141	c-stat	Swift
J062419+385648		18.40	14.38	16.01	13.84	18.22	1.08	0.90	1.26	20.34	12	chi	Swift
J064204+675835		4.77	7.51	4.67	3.63	6.04	1.73	1.42	2.05	41.43	57	c-stat	Swift
J064632+445116		10.70	29.44	10.77	9.83	12.01	1.49	1.38	1.61	15.38	24	chi	Swift
J072518+370517		5.51	4.89	0.63	0.38	1.37	1.22	0.49	1.96	21.00	23	c-stat	Chandra
J073357+045614		7.71	5.93	1.39	0.73	2.85	1.88	1.16	2.60	21.34	14	c-stat	Swift
J073631+284036		4.80	6.31	2.51	1.33	5.01	1.26	0.51	2.04	18.53	15	c-stat	Swift
J074154.7+252029	4.64	4.00	0.70	0.46	1.05	1.31	0.73	1.91	14.44	25	c-stat	Chandra
J074922+182838		5.00	9.14	1.18	0.29	2.66	0.85	-0.09	1.76	12.37	9	c-stat	Swift
J075113+312040		4.41	84.48	0.27	0.18	0.39	1.72	1.29	2.16	22.65	37	c-stat	Swift
J075303+423130		4.40	5.43	1.46	0.73	3.25	1.43	0.65	2.19	13.61	13	c-stat	Swift
J080518+614423		4.64	14.88	27.61	25.49	30.64	1.13	1.02	1.23	23.86	28	chi	Swift
			4.64	9.76	6.83	6.47	7.65	1.20	1.06	1.33	178.62	234	c-stat	Chandra
J081009+384757		4.88	25.82	14.27	13.22	15.49	1.67	1.57	1.76	38.40	33	chi	Swift
J081333+350812		4.85	37.43	0.36	0.24	0.60	1.70	1.18	2.25	31.52	24	c-stat	Swift
			4.85	6.00	0.53	0.36	0.85	1.42	0.67	2.16	18.97	23	c-stat	Chandra
J081619+482328		4.83	47.13	0.35	0.31	0.48	1.71	1.48	1.96	45.70	54	chi	XMM
J083318-045458		3.99	9.57	3.51	2.73	4.37	1.90	1.61	2.20	50.31	60	c-stat	Swift
J083322+095941          4.22    9.57    2.39    2.17    2.87    1.56    1.33    1.80    105.05  122     c-stat  Chandra
J083549+182519		2.66	49.50	1.70	1.43	2.07	1.43	1.24	1.63	107.85	122	c-stat	Swift
J083643.8+005453	4.38	5.69	0.29	0.19	0.61	1.57	0.88	2.28	10.79	20	c-stat	Chandra
J083910+200208		2.62	37.70	3.88	3.77	4.25	1.31	1.26	1.36	164.90	147	chi	XMM
J083946+511202		3.31	29.75	1.48	1.12	2.17	1.55	1.21	1.89	52.59	56	c-stat	Swift
			3.31	4.90	1.14	0.94	1.49	1.73	1.41	2.06	34.66	67	c-stat	Chandra
			3.31	6.41	1.57	1.38	2.07	1.63	1.46	1.82	20.98	18	chi	XMM
J085111+142339		3.22	37.82	2.70	2.30	3.33	1.34	1.15	1.54	101.20	128	c-stat	Swift
J085113.4+483031	2.56	10.94	0.12	0.00	0.23	1.43	0.29	2.59	11.09	7	c-stat	Chandra
J085257+243102		3.06	12.63	13.83	12.04	16.18	1.25	1.10	1.41	174.88	183	c-stat	Swift
J085641+424254		2.33	5.97	0.22	0.13	0.44	1.56	0.79	2.40	11.40	13	c-stat	Chandra
J090630+693031		3.74	29.79	1.24	1.17	1.42	1.55	1.42	1.68	149.93	195	c-stat	Chandra
			3.74	45.14	1.28	1.06	1.56	1.64	1.40	1.89	109.11	101	c-stat	Swift
J090915+035443		2.85	12.45	22.32	19.34	25.08	1.09	0.94	1.24	11.77	16	chi	Swift
			2.85	9.57	12.00	11.40	13.20	1.10	1.00	1.21	263.43	307	c-stat	Chandra
J091436+503848		1.42	3.44	1.95	0.97	5.11	1.55	0.66	2.46	8.31	10	c-stat	Swift
J091551+000712		2.53	13.31	2.10	1.41	3.27	1.02	0.56	1.47	30.78	35	c-stat	Swift
J091824+063653		2.99	4.90	1.05	0.80	1.53	1.36	0.95	1.78	40.95	46	c-stat	Chandra
J093337+284532		1.70	3.78	1.53	0.85	3.67	1.68	0.93	2.47	14.89	11	c-stat	Swift
			1.70	9.57	1.03	0.83	1.29	1.61	1.25	1.97	60.51	67	c-stat	Chandra
J094156-861502		10.00	4.86	1.66	0.00	7.20	1.00	-0.89	2.88	8.61	4	c-stat	Swift
J100724+580203		1.05	18.34	3.07	2.53	3.93	1.20	0.89	1.50	68.62	71	c-stat	Swift
J101110+423936		1.51	3.17	2.98	1.39	7.85	0.94	-0.06	1.93	4.72	8	c-stat	Swift
J101336+342317		1.17	4.06	0.98	0.58	1.43	1.37	0.59	2.18	18.79	18	c-stat	Chandra
			1.17	4.35	1.18	0.00	3.34	1.09	-0.41	2.59	6.19	5	c-stat	Swift
J101644+203746		1.92	9.57	2.60	2.34	3.00	1.54	1.33	1.75	116.39	133	c-stat	Chandra
J102623+254259		1.56	20.37	1.58	1.08	2.42	0.92	0.49	1.34	24.87	33	c-stat	Swift
			1.56	4.99	1.03	0.78	1.51	1.41	1.00	1.83	27.78	45	c-stat	Chandra
J102651.1+263410	1.82	16.34	0.49	0.33	1.16	1.74	1.04	2.48	19.46	14	c-stat	Swift
J102838-084438		4.51	15.64	12.90	13.10	14.10	1.38	1.35	1.41	219.74	210	chi	XMM
J103717+182306		1.97	37.43	0.26	0.15	0.99	1.37	0.41	2.33	8.01	14	c-stat	Swift
J104105+144418		2.89	6.08	1.20	0.95	1.57	1.31	1.00	1.64	70.39	65	c-stat	Chandra
J105320-001651		3.83	30.33	0.48	0.28	0.79	1.67	1.09	2.29	20.51	24	c-stat	Swift
J110050-424912		10.40	17.85	8.42	7.35	9.78	1.67	1.51	1.82	179.32	192	c-stat	Swift
J112851+232616          1.27    9.57    0.65    0.50    0.85    1.66    1.20    2.18    46.75   75      c-stat  Chandra
J113429+405332		2.22	14.81	1.01	0.64	1.58	1.61	1.08	2.16	15.70	31	c-stat	Swift
J114657+403709		1.85	43.01	0.58	0.37	0.92	1.40	0.90	1.90	27.05	36	c-stat	Swift
J114816+525859		1.51	0.80	2.77	0.00	5.68	0.96	0.00	2.27	45.41	58	c-stat	XMM
J115016+433206		1.80	4.69	3.59	1.96	6.61	1.05	0.40	1.70	19.40	18	c-stat	Swift
J115503-310757		6.03	5.09	1.47	0.32	2.98	1.73	0.69	2.95	6.01	8	c-stat	Swift
J122135+280614		2.01	179.40	2.87	2.65	3.11	1.47	1.40	1.55	32.43	41	chi	Swift
			2.01	30.70	4.26	4.14	4.60	1.30	1.25	1.34	147.59	151	chi	XMM
J122201+260415		2.05	2.08	16.91	0.00	65.37	-0.18	0.00	1.69	2.16	5	c-stat	Swift
J122343+503753		1.74	4.70	4.11	3.11	5.67	1.74	1.38	2.19	28.56	37	c-stat	Swift
			1.74	9.57	6.25	5.83	6.86	1.57	1.43	1.71	206.57	211	c-stat	Chandra
J123055-113910		3.52	6.14	1.50	0.44	6.42	1.12	-0.61	2.51	9.34	6	c-stat	Swift
			3.52	7.51	1.14	0.96	1.48	1.44	1.16	1.72	55.52	81	c-stat	Chandra
J123142+381658		1.21	36.69	0.68	0.46	1.05	1.43	1.00	1.86	34.86	40	c-stat	Swift
			1.21	6.04	0.42	0.27	0.63	1.75	1.06	2.52	22.62	20	c-stat	Chandra
J123157-074717		1.70	4.02	43.34	38.12	51.87	1.23	1.07	1.39	8.36	12	chi	Swift
			1.70	5.03	25.90	24.60	28.30	1.35	1.25	1.45	268.07	297	c-stat	Chandra
J123503-000332		1.87	42.39	0.41	0.26	0.74	1.43	0.82	2.01	22.65	32	c-stat	Swift
			1.87	5.99	0.45	0.07	0.99	0.93	0.19	2.11	12.63	13	c-stat	Chandra
J123506+401510		1.78	12.06	0.76	0.45	1.42	1.73	1.04	2.45	8.19	15	c-stat	Swift
J124209+372006		1.31	4.73	1.94	1.59	2.46	1.44	1.17	1.71	71.82	86	c-stat	Chandra
			1.31	8.84	2.58	1.18	4.98	0.56	-0.35	1.38	7.91	14	c-stat	Swift
J124230+542256		1.43	28.03	0.65	0.00	3.48	0.40	0.00	2.37	12.75	8	c-stat	Swift
J125359-405932		8.33	1.48	1.59	1.28	2.55	1.74	1.39	2.11	52.25	86	c-stat	XMM
			8.33	4.52	2.81	1.76	4.52	1.64	0.92	2.40	24.47	19	c-stat	Swift
J130432+592558		1.26	56.72	0.13	0.11	0.17	1.61	1.27	1.96	42.94	62	c-stat	Chandra
J130756+042213		1.99	64.22	1.27	1.21	1.39	1.56	1.46	1.65	234.55	253	c-stat	Chandra
J130940+573311		1.34	18.48	0.53	0.41	0.75	1.42	1.14	1.72	25.31	23	chi	XMM
			1.34	4.64	0.63	0.42	1.23	1.50	0.80	2.24	21.07	25	c-stat	Chandra
J131453+474259		0.95	3.56	6.00	3.49	9.49	0.99	0.39	1.56	17.61	19	c-stat	Swift
J131907+621721		2.10	11.34	2.16	1.75	3.30	1.70	1.34	2.06	48.20	49	c-stat	Swift
J132512+112330		2.00	4.70	0.54	0.35	0.90	1.41	0.87	1.96	24.42	26	c-stat	Chandra
J133605+070716		2.54	19.39	0.19	0.13	0.29	1.58	0.93	2.28	39.88	24	c-stat	Chandra
J133701-024630		2.97	4.69	0.59	0.35	0.94	1.16	0.43	1.92	20.80	17	c-stat	Chandra
J134328+572147		0.91	5.64	3.71	1.37	7.17	0.78	0.09	1.40	25.71	16	c-stat	Swift
J135406-020603		3.35	1.15	5.78	0.00	23.18	0.97	-0.38	2.35	1.03	4	c-stat	Swift
J135706-174402		6.92	4.08	3.95	2.26	7.35	1.21	0.58	1.82	13.85	21	c-stat	Swift
J140025+314910		1.15	5.99	0.43	0.26	0.82	1.38	0.42	2.44	23.86	16	c-stat	Chandra
J140501+041536		2.16	14.90	5.26	4.39	6.46	1.54	1.33	1.75	93.84	114	c-stat	Swift
			2.16	9.57	3.78	3.45	4.33	1.45	1.27	1.63	128.24	167	c-stat	Chandra
J141209+062406		2.10	26.38	0.45	0.25	0.68	1.73	1.03	2.46	18.75	27	c-stat	Swift
			2.10	4.01	0.69	0.43	1.10	1.19	0.59	1.80	31.17	22	c-stat	Chandra
J141318+450523		0.74	8.38	9.97	8.28	12.13	1.30	1.10	1.50	66.37	113	c-stat	Swift
J141919+075932		2.24	4.36	2.21	0.62	5.46	0.61	-0.48	1.55	3.88	8	c-stat	Swift
			2.24	5.03	0.89	0.68	1.25	1.66	1.15	2.20	29.89	32	c-stat	Chandra
J142107-064355		3.39	41.22	2.88	2.83	3.17	1.55	1.46	1.65	227.77	290	c-stat	Chandra
J142921+540611		1.16	9.35	4.50	3.65	5.82	1.47	1.18	1.75	70.45	71	c-stat	Swift
J143023+420436		1.15	10.57	18.30	17.70	19.30	1.34	1.28	1.39	324.45	342	c-stat	Chandra
			1.15	10.97	19.00	18.70	20.00	1.43	1.40	1.46	221.31	223	chi	XMM
			1.15	13.87	21.59	19.41	25.31	1.22	1.10	1.34	15.61	21	chi	Swift
J143533+543559		1.25	55.36	0.65	0.47	0.92	1.73	1.42	2.06	54.22	58	c-stat	Swift
			1.25	9.57	0.55	0.39	0.75	1.29	0.77	1.83	37.41	33	c-stat	Chandra
J144516+095836		1.80	7.02	15.75	12.97	20.04	1.16	0.95	1.36	83.58	127	c-stat	Swift
J145147-151219		6.96	4.10	2.04	1.83	2.68	1.66	1.38	1.94	54.49	79	c-stat	Chandra
J145935+444208		1.78	5.26	0.74	0.00	2.88	1.38	-0.36	3.52	5.88	3	c-stat	Swift
J150328+041949		3.64	9.29	0.85	0.41	1.88	1.42	0.50	2.38	10.25	12	c-stat	Swift
J151002+570243		1.57	2.08	6.10	3.83	11.37	1.38	0.86	1.90	17.57	21	c-stat	Swift
			1.57	8.70	5.36	5.11	5.93	1.52	1.45	1.59	82.53	67	chi	XMM
			1.57	88.99	4.17	4.09	4.38	1.42	1.38	1.46	425.40	389	c-stat	Chandra
J153533+025422		3.75	26.44	6.00	5.11	6.93	1.34	1.19	1.50	173.41	178	c-stat	Swift
J155930+030447		5.69	11.11	2.20	1.42	3.54	1.27	0.84	1.70	41.18	35	c-stat	Swift
J160608+312447		2.43	12.90	1.23	0.00	1.90	0.96	0.10	1.86	9.85	14	c-stat	Swift
J161005+181143		3.58	11.00	4.62	3.70	5.89	1.49	1.23	1.75	73.41	86	c-stat	Swift
			3.58	9.09	5.45	5.19	6.23	1.57	1.42	1.73	130.38	203	c-stat	Chandra
J161637+045932		4.90	10.89	7.69	6.33	9.30	1.54	1.35	1.74	113.09	137	c-stat	Swift
			4.90	9.48	5.25	5.02	6.04	1.45	1.30	1.60	158.83	206	c-stat	Chandra
J162432-064949		11.10	72.18	1.39	1.11	1.75	1.05	0.80	1.29	130.92	110	c-stat	Swift
J163547+362930		1.32	17.11	1.79	1.65	2.06	1.56	1.46	1.66	37.50	51	chi	XMM
J163950+434002		0.92	28.40	0.89	0.84	1.05	1.75	1.64	1.89	42.73	53	chi	XMM
			0.92	4.01	1.01	0.71	1.40	1.36	0.88	1.86	30.50	36	c-stat	Chandra
J164326+410341		1.01	21.19	0.47	0.30	0.96	1.68	0.96	2.46	10.96	18	c-stat	Swift
J165519+324241		2.04	9.57	0.54	0.40	0.73	1.49	0.98	2.03	31.99	36	c-stat	Chandra
J165844-073918		11.90	4.75	12.40	8.78	17.67	0.79	0.41	1.16	45.08	51	c-stat	Swift
J165913+210116		5.31	41.85	0.61	0.39	0.98	1.41	0.81	1.96	34.28	41	c-stat	Swift
J171521+214534		4.73	9.54	0.88	0.72	1.20	1.25	0.93	1.56	54.67	67	c-stat	Chandra
J171957.7+263417	3.37	25.67	0.04	0.01	0.10	1.68	0.60	2.92	6.73	7	c-stat	Chandra
J174614+622654		3.09	18.31	5.59	5.39	6.14	1.38	1.30	1.46	262.01	287	c-stat	Chandra
J175422+673734		4.54	6.48	1.36	1.19	1.76	1.66	1.39	1.94	68.50	81	c-stat	Chandra
J184057+390046		5.15	5.19	1.67	0.58	5.51	1.35	0.29	2.32	8.95	10	c-stat	Swift
J193006-605609		5.16	22.91	6.59	5.85	7.87	1.52	1.38	1.66	17.36	13	chi	Swift
J193957-100240		9.81	8.76	15.65	13.15	18.36	1.58	1.42	1.74	160.92	183	c-stat	Swift
J194025-690755		6.37	7.02	7.12	5.53	9.93	1.20	0.90	1.50	58.27	65	c-stat	Swift
J195136+013443		14.00	10.23	2.96	2.01	4.61	1.02	0.58	1.46	40.74	34	c-stat	Swift
J200324-325144		7.12	13.21	7.90	8.52	9.30	1.66	1.61	1.71	138.83	142	chi	XMM
			7.12	5.98	9.15	7.02	12.40	1.64	1.39	1.89	65.44	87	c-stat	Swift
J204310+125514		7.35	7.12	0.66	0.00	2.14	1.34	-0.64	3.77	4.16	4	c-stat	Swift
J205051+312728		17.80	3.83	10.71	7.54	16.58	1.32	0.89	1.73	102.65	96	c-stat	Swift
J210240+601510		34.30	5.99	1.14	1.04	1.83	1.64	1.07	2.23	25.51	40	c-stat	Chandra
J212912-153841		4.85	13.03	118.00	123.00	126.00	1.32	1.31	1.33	909.76	807	chi	XMM
			4.85	34.13	89.10	90.40	92.90	0.99	0.98	1.01	508.05	369	chi	Chandra
			4.85	42.71	101.20	103.30	108.50	1.26	1.23	1.28	351.04	273	chi	Swift
J213412-041909		3.36	25.14	0.74	0.48	1.09	1.62	1.12	2.14	30.34	29	c-stat	Swift
J221748+022011		4.00	27.62	1.46	1.40	1.68	1.62	1.50	1.74	165.71	204	c-stat	Chandra
J221935-271902		1.32	37.85	4.25	4.10	4.53	1.36	1.30	1.43	306.22	340	c-stat	Chandra
J225153+221737		4.90	25.97	39.52	37.32	41.95	1.24	1.19	1.30	75.27	73	chi	Swift
J230959+173354		5.41	11.01	0.24	0.00	2.12	1.61	-2.19	4.91	0.64	3	c-stat	Swift
J231121+342100		6.42	15.76	0.59	0.33	1.17	1.74	0.81	2.65	17.91	17	c-stat	Swift
J231448+020150		4.72	5.88	0.85	0.66	1.19	1.42	0.94	1.91	36.70	36	c-stat	Chandra
J233446-090811		2.40	7.45	3.61	2.56	5.12	1.29	0.86	1.73	36.12	33	c-stat	Swift
J235758+140201		3.41	23.98	3.71	3.01	4.52	1.54	1.35	1.74	110.06	128	c-stat	Swift


==> Table5.txt <==
J000108+191434	3.10	9.30	46.23	0.165	0.133	12.3	7	1.2	1.7	1	99	-1.39	4.3
J000657+141546	3.20	9.18	47.00	0.144	0.323	14.7	9	1.0	1.9	1	71	-1.37	89.8
J001708+813508	3.37	10.00	48.00	0.383	1.020	12.2	8	2.2	1.9	1	41	-1.55	25.3
J012100-280623	3.12	9.00	46.76	0.191	0.244	12.3	7	1.5	1.7	1	89	-1.89	18.0
J012201+031002	4.00	9.43	46.08	0.116	0.112	15.7	10	0.8	2.0	1	65	-0.90	159.9
J013126-100931	3.60	9.48	46.18	0.144	0.125	17.7	12	0.5	1.7	1	47	-0.65	512.9
J013127-032059	5.20	9.90	47.48	0.498	0.559	10.9	6	0.4	1.7	1	71	-2.40	243.8
J020346+113445	3.64	9.30	46.79	0.364	0.254	17.2	12	1.0	1.8	1	62	-1.74	6.1
J020624-091618	3.41	9.11	46.54	0.124	0.191	13.6	8	0.9	1.3	3	35	-1.38	201.5
J022251-050711	3.77	9.90	46.70	0.268	0.228	12.3	7	0.4	1.8	1	58	-2.61	78.1
J023219+201204	3.06	9.85	46.72	0.234	0.233	12.3	7	0.5	1.6	2	48	-2.62	238.3
J025759+433836	4.07	9.11	46.60	0.087	0.204	14.7	9	1.4	1.9	1	83	-0.82	42.4
J025814-390941	3.45	9.41	46.65	0.199	0.216	14.7	9	1.9	1.8	1	58	-1.67	25.7
J032444-291821	4.63	9.48	47.48	0.230	0.559	10.9	6	1.5	1.9	1	111	-1.59	12.7
J033755-120404	3.44	9.00	46.36	0.096	0.155	17.8	10	1.8	1.7	2	157	-1.79	20.4
J033900-013317	3.20	9.30	46.70	0.287	0.228	15.7	10	1.0	1.9	1	87	-1.86	10.4
J042457+080517	3.08	9.48	46.28	0.152	0.141	12.3	7	1.6	2.1	1	86	-1.28	8.9
J042835+173223	3.32	10.08	47.30	0.517	0.456	14.7	9	0.7	1.9	1	77	-2.72	46.3
J050555-293038	3.75	9.48	47.36	0.244	0.489	14.7	9	1.4	1.8	1	70	-1.95	40.1
J052506-233810	3.10	9.48	47.18	0.172	0.395	15.7	10	3.2	1.6	3	38	-1.19	22.3
J052506-334304	4.41	9.81	47.18	0.249	0.395	16.5	11	1.7	2.0	1	37	-1.83	76.9
J053954-283956	3.10	9.30	46.70	0.211	0.228	20.4	12	1.8	1.6	1	52	-1.46	43.6
J061228-433749	3.46	10.00	47.48	0.622	0.559	14.7	9	0.7	1.8	1	68	-2.64	62.0
J062419+385648	3.47	9.60	46.67	0.268	0.221	15.7	10	1.3	1.6	2	34	-1.25	30.5
J064204+675835	3.18	10.18	47.70	0.861	0.721	10.9	6	0.8	2.0	1	101	-2.73	9.2
J064632+445116	3.40	9.85	46.88	0.348	0.281	14.7	9	2.0	2.2	1	69	-1.66	2.9
J072518+370517	4.33	10.18	47.32	0.531	0.467	10.9	6	0.8	1.7	2	46	-2.76	23.9
J073357+045614	3.01	8.70	46.60	0.081	0.204	17.2	12	1.6	1.7	1	102	-1.36	36.8
J073631+284036	3.63	9.18	46.41	0.144	0.164	14.7	9	1.5	1.7	1	47	-1.67	50.2
J074154.7+252029	5.19	9.90	47.32	0.498	0.467	10.9	6	0.2	1.9	1	90	-2.54	310.8
J074922+182838	3.19	9.30	46.11	0.124	0.116	15.7	10	1.0	1.4	1	30	-2.10	113.5
J075113+312040	3.72	9.60	46.64	0.230	0.214	10.9	6	0.5	1.9	1	176	-2.25	55.2
J075303+423130	3.59	9.60	47.28	0.651	0.445	13.6	8	0.5	1.8	2	139	-2.76	5.5
J080518+614423	3.03	9.48	46.34	0.178	0.151	22.6	14	1.5	2.0	1	112	-1.43	13.4
J081009+384757	3.95	9.60	46.70	0.191	0.228	15.7	10	0.9	2.1	1	35	-1.27	337.7
J081333+350812	4.92	9.60	47.00	0.383	0.323	12.3	7	0.5	1.9	1	101	-2.52	33.3
J081619+482328	3.58	9.48	46.81	0.172	0.260	10.9	6	1.1	1.8	1	116	-2.00	22.1
J083318-045458	3.50	9.00	47.15	0.072	0.382	16.5	11	1.0	1.9	1	139	-0.87	81.1
J083322+095941	3.71	9.30	46.90	0.134	0.289	13.6	8	1.1	1.8	1	58	-1.29	72.2
J083549+182519	4.41	9.30	46.36	0.144	0.155	13.6	8	0.7	1.8	1	78	-1.39	140.7
J083643.8+005453	5.81	9.85	47.18	0.368	0.395	10.9	6	0.4	1.8	1	74	-2.67	209.5
J083910+200208	3.03	8.95	46.40	0.095	0.161	15.7	10	1.4	1.8	1	36	-1.21	112.9
J083946+511202	4.40	9.85	47.00	0.382	0.323	14.7	9	0.5	2.0	1	102	-2.46	54.4
J085111+142339	4.18	9.40	46.65	0.191	0.216	15.7	10	0.7	1.9	1	36	-2.04	391.5
J085113.4+483031	4.00	8.90	45.90	0.077	0.091	10.9	6	0.4	1.7	1	57	-1.27	340.4
J085257+243102	3.61	9.60	46.65	0.230	0.216	16.5	11	0.8	1.9	1	35	-1.75	263.0
J085641+424254	3.08	9.00	46.95	0.105	0.306	10.9	6	1.2	1.8	1	88	-1.79	20.5
J090630+693031	5.47	9.04	46.88	0.173	0.281	12.3	7	2.0	2.1	1	96	-1.38	10.3
J090915+035443	3.29	9.00	46.40	0.129	0.161	19.1	11	2.2	1.8	1	26	-1.03	89.7
J091436+503848	3.63	8.85	46.36	0.087	0.155	12.3	7	0.8	2.0	1	57	-0.79	123.0
J091551+000712	3.07	9.60	46.26	0.180	0.137	14.7	9	0.8	1.6	2	49	-1.35	18.1
J091824+063653	4.22	9.78	46.90	0.287	0.289	12.3	7	0.7	1.8	1	80	-2.22	90.8
J093337+284532	3.43	9.60	47.15	0.230	0.382	12.3	7	1.1	1.8	1	90	-2.24	32.4
J094156-861502	3.70	8.70	46.78	0.072	0.250	10.9	6	1.4	1.6	1	57	-0.19	35.0
J100724+580203	3.35	9.78	47.32	0.574	0.467	13.6	8	0.7	1.7	2	57	-2.77	21.9
J101110+423936	3.56	9.90	47.15	0.406	0.382	12.3	7	0.7	1.8	2	75	-2.53	54.3
J101336+342317	3.01	9.78	46.20	0.172	0.129	13.6	8	0.5	1.8	1	64	-1.36	24.9
J101644+203746	3.12	9.08	46.70	0.253	0.228	12.3	7	1.9	1.9	1	79	-1.64	5.1
J102623+254259	5.29	9.48	46.78	0.215	0.250	10.9	6	1.0	1.8	1	111	-1.49	29.9
J102651.1+263410	3.56	10.00	46.62	0.249	0.209	12.3	7	0.5	2.2	1	51	-2.24	54.0
J102838-084438	4.28	9.30	47.08	0.172	0.353	16.5	11	1.2	2.0	1	43	-1.43	151.2
J103717+182306	4.04	9.40	46.60	0.167	0.204	12.3	7	0.7	1.8	2	64	-2.50	93.6
J104105+144418	3.04	9.78	46.60	0.258	0.204	12.3	7	0.6	1.7	2	44	-1.84	30.4
J105320-001651	4.30	9.85	47.00	0.402	0.323	10.9	6	0.5	1.9	1	83	-2.34	18.7
J110050-424912	3.56	9.34	46.82	0.284	0.262	12.3	7	2.4	2.0	1	40	-1.34	8.2
J112851+232616	3.04	9.30	46.88	0.134	0.279	10.9	6	1.2	1.9	1	105	-1.50	20.1
J113429+405332	3.00	9.00	47.04	0.172	0.338	12.3	7	0.6	1.9	1	107	-2.17	104.5
J114657+403709	4.98	9.60	46.95	0.230	0.306	12.3	7	0.8	1.7	1	65	-2.24	77.0
J114816+525859	3.17	8.95	46.26	0.129	0.137	13.6	8	0.9	1.8	1	49	-1.35	130.0
J115016+433206	3.04	8.90	46.48	0.115	0.177	13.6	8	2.0	1.7	1	32	-1.27	38.9
J115503-310757	4.30	9.30	46.93	0.383	0.297	14.7	9	0.8	1.8	1	75	-2.25	9.5
J122135+280614	3.33	8.70	46.52	0.091	0.185	16.5	11	1.4	1.9	1	25	-1.28	204.5
J122201+260415	3.51	9.78	46.26	0.149	0.137	10.9	6	0.7	1.9	1	46	-1.04	76.5
J122343+503753	3.49	9.90	47.45	0.345	0.540	12.3	7	1.4	2.0	1	43	-2.16	37.0
J123055-113910	3.53	9.60	46.54	0.230	0.191	10.9	6	1.0	1.9	1	86	-1.30	7.1
J123142+381658	4.13	9.30	46.54	0.153	0.191	13.6	8	1.0	1.8	1	51	-2.10	74.5
J123157-074717	3.12	9.40	46.53	0.144	0.188	17.2	12	1.2	1.8	1	25	-0.93	252.1
J123503-000332	4.68	9.20	46.40	0.123	0.161	14.7	9	0.8	1.6	1	71	-1.77	125.2
J123506+401510	3.09	9.18	46.74	0.100	0.239	12.3	7	1.1	2.0	1	65	-1.61	41.9
J124209+372006	3.82	9.20	46.67	0.260	0.221	13.6	8	1.4	1.7	1	67	-1.65	8.2
J124230+542256	4.73	9.48	46.74	0.230	0.239	10.9	6	0.8	1.6	3	48	-2.37	72.4
J125359-405932	4.46	9.30	46.26	0.153	0.137	12.3	7	1.1	1.8	1	75	-0.83	18.8
J130432+592558	3.35	8.90	45.85	0.077	0.085	10.9	6	0.8	1.9	1	59	-1.42	67.5
J130756+042213	3.01	9.90	47.11	0.383	0.368	12.3	7	0.6	1.8	1	62	-2.83	94.8
J130940+573311	4.28	9.90	47.00	0.306	0.323	10.9	6	0.6	1.8	2	107	-2.36	78.2
J131453+474259	3.69	9.11	46.11	0.100	0.116	14.7	9	1.7	1.5	1	18	-0.95	191.3
J131907+621721	3.07	8.95	46.72	0.263	0.235	12.3	7	1.5	2.1	1	62	-1.90	8.6
J132512+112330	4.42	9.48	46.90	0.244	0.289	10.9	6	0.9	1.8	2	88	-2.01	38.6
J133605+070716	3.64	9.30	46.30	0.182	0.144	10.9	6	0.5	1.9	1	95	-1.52	17.3
J133701-024630	3.06	9.78	46.81	0.287	0.260	10.9	6	0.8	1.5	1	57	-2.17	28.5
J134328+572147	3.04	9.85	47.18	0.469	0.395	12.3	7	0.5	1.1	3	30	-2.53	112.7
J135406-020603	3.72	9.00	46.78	0.301	0.250	16.5	11	1.3	1.9	3	125	-1.95	8.1
J135706-174402	3.15	9.40	46.78	0.311	0.250	13.6	8	1.5	1.7	1	53	-1.88	4.9
J140025+314910	4.64	9.18	46.54	0.187	0.191	12.3	7	1.2	1.7	1	36	-2.06	58.1
J140501+041536	3.21	9.48	46.79	0.330	0.254	15.7	10	1.5	1.9	1	75	-1.86	3.7
J141209+062406	4.36	8.90	46.78	0.107	0.250	10.9	6	1.2	1.8	1	60	-1.01	34.5
J141318+450523	3.11	9.78	46.70	0.253	0.228	15.7	10	0.7	1.8	1	36	-1.86	181.8
J141919+075932	3.05	9.00	46.36	0.086	0.155	12.3	7	1.1	1.6	2	46	-0.99	77.2
J142107-064355	3.69	9.48	46.85	0.172	0.270	14.7	9	1.7	1.9	1	51	-1.66	36.0
J142921+540611	3.01	9.00	46.26	0.100	0.137	16.5	11	2.4	1.8	1	85	-1.26	14.5
J143023+420436	4.71	9.60	46.95	0.230	0.306	18.2	14	1.6	1.9	1	59	-1.70	89.6
J143533+543559	3.81	9.18	46.40	0.172	0.161	10.9	6	1.1	1.9	1	107	-1.53	13.9
J144516+095836	3.52	9.48	47.26	0.546	0.433	15.7	10	1.0	1.9	2	39	-2.24	22.0
J145147-151219	4.76	10.00	47.72	0.622	0.743	10.9	6	0.8	1.9	1	68	-2.54	56.1
J145935+444208	3.40	9.18	46.36	0.187	0.155	12.3	7	1.5	1.8	1	82	-1.82	3.5
J150328+041949	3.66	9.48	47.18	0.474	0.395	10.9	6	0.7	1.8	2	114	-2.49	11.2
J151002+570243	4.31	9.60	46.63	0.214	0.212	17.2	12	1.4	1.8	1	62	-1.88	49.1
J153533+025422	4.39	9.26	46.54	0.172	0.191	14.7	9	0.9	1.9	1	36	-1.35	256.3
J155930+030447	3.90	9.54	46.63	0.248	0.212	13.6	8	1.1	1.9	1	108	-1.71	10.1
J160608+312447	5.46	9.60	46.48	0.230	0.177	13.6	8	1.5	1.5	3	58	-1.26	3.8
J161005+181143	3.12	9.30	46.90	0.172	0.289	14.7	9	0.8	1.9	1	50	-1.57	198.6
J161637+045932	3.22	8.90	46.70	0.115	0.228	14.7	9	2.6	1.9	1	44	-0.96	20.8
J162432-064949	3.31	9.48	46.20	0.172	0.129	12.3	7	0.8	1.5	3	55	-0.96	10.4
J163547+362930	3.62	9.48	46.30	0.144	0.144	15.7	10	1.1	1.7	1	138	-1.70	54.4
J163950+434002	3.99	9.85	47.34	0.402	0.478	10.9	6	0.7	1.8	1	68	-2.56	70.6
J164326+410341	3.86	9.18	46.49	0.129	0.180	10.9	6	1.2	2.0	1	72	-1.46	25.3
J165519+324241	3.18	9.00	46.70	0.182	0.228	10.9	6	1.2	2.0	1	47	-1.96	33.1
J165844-073918	3.74	10.08	47.15	0.517	0.382	14.7	9	0.7	1.7	4	81	-1.84	10.8
J165913+210116	4.83	9.48	46.65	0.144	0.216	12.3	7	0.8	1.9	1	46	-1.73	121.2
J171521+214534	4.01	9.60	46.18	0.172	0.125	12.3	7	0.8	1.5	2	60	-0.87	7.3
J171957.7+263417	3.16	9.00	46.15	0.124	0.121	10.9	6	0.6	1.8	1	126	-2.61	56.1
J174614+622654	3.89	9.48	46.90	0.359	0.289	17.8	13	1.0	1.9	1	54	-2.12	27.0
J175422+673734	3.67	9.30	46.48	0.172	0.177	10.9	6	0.5	2.0	1	78	-1.29	170.5
J184057+390046	3.10	9.48	46.23	0.172	0.133	12.3	7	1.1	1.6	1	65	-0.97	5.5
J193006-605609	3.25	9.78	46.54	0.258	0.191	12.3	7	1.0	1.9	1	70	-0.80	4.7
J193957-100240	3.79	10.30	47.78	0.995	0.790	15.7	10	0.5	1.9	1	66	-2.90	48.2
J194025-690755	3.17	9.78	47.11	0.459	0.368	13.6	8	1.3	1.4	1	41	-1.92	9.5
J195136+013443	4.11	9.00	46.54	0.070	0.191	14.7	9	1.3	1.6	3	43	-0.47	120.3
J200324-325144	3.77	9.60	47.60	0.249	0.645	12.3	7	2.4	2.0	1	48	-1.38	13.1
J204310+125514	3.28	9.00	46.08	0.077	0.112	13.6	8	2.4	1.8	1	68	-1.30	10.8
J205051+312728	3.18	9.30	46.48	0.191	0.177	15.7	10	1.4	1.6	1	31	-1.43	68.9
J210240+601510	5.47	9.00	46.08	0.124	0.112	13.2	7	1.0	2.0	1	118	-0.53	17.5
J212912-153841	3.27	9.85	47.70	0.389	0.721	18.2	13	1.3	2.2	1	50	-2.08	151.0
J213412-041909	4.33	9.18	46.88	0.158	0.279	9.3	5	1.5	1.8	1	90	-1.12	10.6
J221748+022011	3.57	9.60	46.26	0.191	0.137	12.3	7	1.0	1.9	1	81	-0.77	2.9
J221935-271902	3.63	9.18	46.48	0.136	0.177	12.3	7	1.0	1.8	2	36	-0.85	154.4
J225153+221737	3.67	9.48	46.40	0.144	0.161	16.5	11	0.9	1.9	1	31	-0.76	593.2
J230959+173354	3.17	9.30	46.15	0.142	0.121	12.3	7	0.8	1.8	1	67	-2.00	17.9
J231121+342100	3.04	9.30	46.65	0.172	0.216	10.9	6	0.9	1.9	1	76	-1.99	40.4
J231448+020150	4.11	9.48	46.70	0.187	0.228	10.9	6	1.1	1.8	1	78	-1.51	30.1
J233446-090811	3.32	9.51	47.11	0.306	0.368	13.6	8	0.7	1.9	1	40	-2.54	201.4
J235758+140201	4.33	9.23	46.54	0.179	0.191	12.3	7	1.0	1.9	1	39	-1.23	116.7

==> Table7.txt <==
J000108+191434	44.98	45.13	45.59	47.38	47.38
J000657+141546	45.10	45.07	46.47	47.67	47.68
J001708+813508	45.67	46.51	47.29	48.18	48.19
J012100-280623	44.61	45.45	46.03	47.03	47.04
J012201+031002	45.48	44.79	46.65	48.12	48.12
J013126-100931	46.14	44.79	47.35	48.66	48.66
J013127-032059	44.80	45.00	46.36	47.25	47.25
J020346+113445	45.79	46.13	46.51	48.32	48.33
J020624-091618	44.87	44.75	46.05	47.05	47.05
J022251-050711	44.19	44.60	44.90	46.73	46.73
J023219+201204	44.06	44.68	45.37	46.35	46.36
J025759+433836	45.22	44.93	46.43	47.77	47.77
J025814-390941	45.09	45.91	46.58	47.63	47.64
J032444-291821	44.94	45.48	46.26	47.46	47.47
J033755-120404	44.42	45.32	46.20	46.55	46.58
J033900-013317	45.31	45.77	46.27	47.86	47.86
J042457+080517	45.03	45.31	45.80	47.69	47.70
J042835+173223	44.87	45.88	46.32	47.43	47.44
J050555-293038	44.98	45.83	46.63	47.50	47.51
J052506-233810	45.54	46.33	47.08	47.78	47.80
J052506-334304	45.30	46.19	46.88	47.99	48.00
J053954-283956	45.60	46.17	47.46	48.03	48.04
J061228-433749	45.10	46.04	46.72	47.62	47.64
J062419+385648	45.86	45.94	46.76	48.22	48.23
J064204+675835	44.94	46.08	46.06	47.54	47.55
J064632+445116	45.58	46.45	46.35	48.31	48.32
J072518+370517	44.49	45.66	45.49	46.83	46.86
J073357+045614	44.87	45.24	46.79	47.25	47.26
J073631+284036	44.80	45.42	46.11	47.32	47.33
J074154.7+252029	44.65	44.59	45.97	47.20	47.20
J074922+182838	44.34	45.04	45.39	46.80	46.80
J075113+312040	44.28	44.52	45.48	46.75	46.76
J075303+423130	44.92	45.68	45.73	47.14	47.16
J080518+614423	45.62	46.00	47.01	48.14	48.14
J081009+384757	45.54	45.32	46.82	48.28	48.28
J081333+350812	44.59	45.10	45.57	47.12	47.13
J081619+482328	44.27	44.96	45.53	46.72	46.73
J083318-045458	45.18	44.65	46.92	47.63	47.63
J083322+095941	45.02	44.99	46.20	47.56	47.57
J083549+182519	44.98	44.66	46.29	47.48	47.48
J083643.8+005453	44.26	44.74	45.67	46.77	46.77
J083910+200208	44.99	45.10	46.11	47.60	47.61
J083946+511202	44.87	45.32	46.05	47.46	47.46
J085111+142339	44.77	45.10	46.15	47.42	47.43
J085113.4+483031	44.30	43.38	44.97	46.79	46.79
J085257+243102	45.31	45.46	46.67	47.94	47.94
J085641+424254	44.06	44.61	45.00	46.54	46.55
J090630+693031	45.03	45.62	46.20	47.69	47.69
J090915+035443	45.53	45.84	46.70	48.06	48.07
J091436+503848	45.03	44.23	45.76	47.67	47.67
J091551+000712	45.32	45.08	45.75	47.61	47.61
J091824+063653	44.64	45.15	46.15	47.10	47.11
J093337+284532	44.42	45.34	45.86	46.90	46.91
J094156-861502	45.32	44.41	46.03	47.75	47.75
J100724+580203	44.80	45.86	45.89	47.10	47.13
J101110+423936	44.63	45.45	46.05	46.93	46.94
J101336+342317	45.16	44.53	45.36	47.69	47.69
J101644+203746	45.10	45.90	46.13	47.66	47.67
J102623+254259	44.98	45.07	46.31	47.43	47.43
J102651.1+263410	44.49	44.73	44.86	47.24	47.24
J102838-084438	45.38	45.56	46.84	48.05	48.05
J103717+182306	43.89	44.68	45.11	46.22	46.23
J104105+144418	44.93	44.92	45.32	47.27	47.28
J105320-001651	44.68	45.01	45.28	47.23	47.24
J110050-424912	45.51	46.21	46.36	48.19	48.20
J112851+232616	44.56	44.82	45.61	47.08	47.09
J113429+405332	44.25	44.57	45.56	46.77	46.78
J114657+403709	44.42	45.07	45.80	46.82	46.83
J114816+525859	44.93	44.79	46.03	47.50	47.50
J115016+433206	44.91	45.38	45.88	47.39	47.39
J115503-310757	45.08	45.73	46.04	47.58	47.59
J122135+280614	44.97	45.14	46.03	47.67	47.67
J122201+260415	45.11	44.44	45.58	47.74	47.74
J122343+503753	44.85	45.91	46.10	47.53	47.54
J123055-113910	45.22	45.13	45.72	47.80	47.80
J123142+381658	44.32	45.03	45.52	46.88	46.89
J123157-074717	45.79	45.48	47.25	48.45	48.45
J123503-000332	44.56	44.74	46.01	46.95	46.95
J123506+401510	44.33	44.63	45.18	46.97	46.97
J124209+372006	45.24	45.78	46.21	47.59	47.60
J124230+542256	44.16	44.93	45.35	46.35	46.37
J125359-405932	45.48	44.99	46.25	47.98	47.98
J130432+592558	44.15	43.98	44.74	46.74	46.74
J130756+042213	44.27	45.26	45.64	46.80	46.82
J130940+573311	44.42	44.93	45.93	46.67	46.68
J131453+474259	45.21	45.21	46.09	47.73	47.73
J131907+621721	44.88	45.73	45.66	47.57	47.58
J132512+112330	44.57	45.09	45.91	46.85	46.86
J133605+070716	44.80	44.32	45.06	47.34	47.34
J133701-024630	44.55	45.13	45.53	46.83	46.84
J134328+572147	44.75	45.28	45.67	46.92	46.94
J135406-020603	45.35	46.12	47.03	47.47	47.49
J135706-174402	45.16	45.99	45.92	47.55	47.56
J140025+314910	44.42	45.24	45.47	46.98	46.99
J140501+041536	45.43	46.24	46.30	47.99	48.00
J141209+062406	44.85	44.62	45.65	47.39	47.39
J141318+450523	45.19	45.35	46.33	47.80	47.80
J141919+075932	44.82	44.49	45.70	47.12	47.13
J142107-064355	44.97	45.69	46.30	47.58	47.58
J142921+540611	45.08	45.70	46.81	47.56	47.57
J143023+420436	45.57	46.27	47.65	48.16	48.17
J143533+543559	44.75	44.96	45.68	47.27	47.28
J144516+095836	45.49	46.32	46.51	47.90	47.91
J145147-151219	44.85	45.80	46.41	47.43	47.44
J145935+444208	44.67	45.43	45.32	47.16	47.17
J150328+041949	44.66	45.45	45.74	46.87	46.89
J151002+570243	45.19	45.96	47.21	47.71	47.72
J153533+025422	45.28	45.14	46.48	47.93	47.93
J155930+030447	45.14	45.53	46.19	47.51	47.52
J160608+312447	45.52	45.73	46.14	47.65	47.65
J161005+181143	45.06	45.04	46.40	47.65	47.65
J161637+045932	45.32	45.71	46.42	47.95	47.95
J162432-064949	45.45	44.82	45.65	47.58	47.58
J163547+362930	44.87	45.25	46.87	47.20	47.21
J163950+434002	44.45	45.30	45.87	46.97	46.98
J164326+410341	44.57	44.78	45.41	47.20	47.20
J165519+324241	44.36	45.08	45.20	47.03	47.03
J165844-073918	45.75	45.88	46.72	47.80	47.81
J165913+210116	44.53	44.66	45.50	47.03	47.03
J171521+214534	45.54	44.82	45.64	47.75	47.75
J171957.7+263417	43.38	44.15	44.42	45.82	45.83
J174614+622654	45.47	46.19	46.73	48.08	48.08
J175422+673734	44.98	44.27	45.96	47.60	47.60
J184057+390046	45.44	45.09	45.76	47.84	47.84
J193006-605609	45.96	45.36	46.17	48.53	48.54
J193957-100240	45.35	46.25	46.73	47.93	47.94
J194025-690755	45.46	46.21	46.35	47.77	47.79
J195136+013443	45.37	44.68	46.45	47.59	47.59
J200324-325144	45.35	46.09	46.51	48.01	48.02
J204310+125514	44.52	45.18	45.54	47.04	47.05
J205051+312728	45.38	45.71	46.52	47.92	47.93
J210240+601510	45.60	44.73	46.28	48.18	48.18
J212912-153841	45.64	46.55	47.73	48.39	48.40
J213412-041909	44.92	44.99	45.89	47.40	47.41
J221748+022011	45.74	45.10	45.78	48.29	48.29
J221935-271902	45.36	44.81	46.28	47.77	47.77
J225153+221737	45.89	45.16	47.21	48.56	48.56
J230959+173354	44.24	44.65	44.74	46.76	46.76
J231121+342100	44.28	44.78	45.32	46.85	46.85
J231448+020150	44.83	45.03	45.97	47.33	47.34
J233446-090811	44.49	45.32	45.86	47.02	47.03
J235758+140201	45.22	45.05	46.19	47.86	47.86

==> Table_1.txt <==
#        Name               RA        DEC   REDSHIFT  RMAG F_radio
##                      (degrees)  (degrees)               (mJy)
##------------------------------------------------------------------
##          gamma-ray detected objects
  NVSS J033755-120404    54.48104  -12.06793 3.442    20.19 475.3  
  NVSS J053954-283956    84.97617  -28.66554 3.104    18.97 862.2  
  NVSS J073357+045614    113.48941 4.93736   3.01     18.76 218.8  
  NVSS J080518+614423    121.32575 61.73992  3.033    19.81 828.2  
  NVSS J083318-045458    128.32704 -4.9165   3.5      18.68 356.5  
  NVSS J135406-020603    208.52873 -2.10089  3.716    19.64 733.4  
  NVSS J142921+540611    217.34116 54.10309  3.03     19.84 1028.3 
  NVSS J151002+570243    227.51216 57.04538  4.313    19.89 202.0  
  NVSS J163547+362930    248.94681 36.49164  3.615    20.55 151.8  
##          gamma-ray undetected objects
  NVSS J000108+191434    0.28589   19.24269  3.1      20.5  265.1  
  NVSS J000657+141546    1.73971   14.26299  3.2      18.86 183.4  
  NVSS J001708+813508    4.28531   81.58559  3.387    16.61 692.5  
  NVSS J012100-280623    20.25309  -28.10616 3.119    18.82 122.0  
  NVSS J012201+031002    20.50794  3.16733   4.0      19.78 98.4   
  NVSS J013126-100931    22.8613   -10.15864 3.6      20.74 169.3  
  NVSS J013127-032059    22.86395  -3.35002  5.196    20.24 31.4   
  NVSS J020346+113445    30.94441  11.57928  3.61     18.75 780.8  
  NVSS J020624-091618    31.60172  -9.27148  3.41     19.07 73.0   
  NVSS J022251-050711    35.71569  -5.12015  3.775    20.43 3.5    
  NVSS J023219+201204    38.08143  20.2009   3.065    19.02 8.8    
  NVSS J025759+433836    44.49615  43.64379  4.067    19.67 148.1  
  NVSS J025814-390941    44.55852  -39.16131 3.449    19.32 185.9  
  NVSS J032444-291821    51.18456  -29.30589 4.622    18.69 236.5  
  NVSS J033900-013317    54.75412  -1.55488  3.197    19.17 578.8  
  NVSS J042457+080517    66.24001  8.08816   3.085    19.87 148.7  
  NVSS J042835+173223    67.14847  17.53989  3.317    18.28 177.8  
  NVSS J050555-293038    76.48271  -29.51067 3.75     17.77 185.3  
  NVSS J052506-334304    81.27573  -33.71823 4.417    18.59 188.3  
  NVSS J052506-233810    81.27711  -23.63634 3.1      18.24 398.0  
  SUMSS J061228-433749   93.11919  -43.63011 3.461    17.47 302.9  
  NVSS J062419+385648    96.07925  38.94687  3.469    19.36 808.0  
  NVSS J064204+675835    100.51774 67.97656  3.177    15.98 192.4  
  NVSS J064632+445116    101.63344 44.85461  3.408    18.42 452.4  
  NVSS J072518+370517    111.32609 37.08844  4.33     19.73 27.3   
  NVSS J073631+284036    114.13001 28.6769   3.626    19.24 80.2   
  FIRST J074154.7+252029 115.478   25.34163  5.194    20.5  2.07   
  NVSS J074922+182838    117.34301 18.47704  3.188    20.55 37.0   
  NVSS J075113+312040    117.80438 31.34389  3.72     19.29 8.6    
  NVSS J075303+423130    118.26391 42.52521  3.594    18.28 710.0  
  NVSS J081009+384757    122.5415  38.79919  3.94     19.73 31.7   
  NVSS J081333+350812    123.38887 35.13632  4.92     21.0  35.6   
  NVSS J081619+482328    124.07914 48.39124  3.576    18.82 63.9   
  NVSS J083322+095941    128.34375  9.99479  3.713    18.79 121.5
  NVSS J083549+182519    128.95593 18.42225  4.412    19.65 53.2   
  FIRST J083643.8+005453 129.18306 0.91472   5.803    22.8  1.53   
  NVSS J083910+200208    129.79543 20.03537  3.034    18.78 138.5  
  NVSS J083946+511202    129.94257 51.20078  4.403    19.37 43.1   
  NVSS J085111+142339    132.79831 14.39381  4.185    20.44 12.3   
  FIRST J085113.4+483031 132.8059  48.50866  3.999    21.54 2.17   
  NVSS J085257+243102    133.238   24.51755  3.612    19.63 153.2  
  NVSS J085641+424254    134.17319 42.715    3.08     18.35 20.2   
  NVSS J090630+693031    136.62833 69.50861  5.47     21.7  92.8   
  NVSS J090915+035443    137.3163  3.91188   3.288    19.91 113.6  
  NVSS J091436+503848    138.65092 50.64683  3.627    20.45 50.2   
  NVSS J091551+000712    138.9654  0.12036   3.074    20.35 354.5  
  NVSS J091824+063653    139.60158 6.61484   4.21     19.39 30.9   
  NVSS J093337+284532    143.40533 28.75898  3.431    17.45 116.4  
  SUMSS J094156-861502   145.4817  -86.2505  3.697    19.00 80.9   
  NVSS J100724+580203    151.85367 58.03429  3.768    15.8  185.7  
  NVSS J101110+423936    152.79485 42.66031  3.562    18.41 58.4   
  NVSS J101336+342317    153.40092 34.38825  3.014    20.77 278.2  
  NVSS J101644+203746    154.18468 20.62981  3.114    18.82 726.8  
  NVSS J102623+254259    156.59845 25.71651  5.25     21.95 256.9  
  FIRST J102651.1+263410 156.71307 26.56958  3.564    20.22 4.42   
  NVSS J102838-084438    157.16167 -8.74403  4.276    18.84 269.2  
  NVSS J103717+182306    159.32388 18.38419  4.041    19.32 11.4   
  NVSS J104105+144418    160.27518 14.73818  3.043    19.23 19.2   
  NVSS J105320-001651    163.33511 -0.28046  4.298    18.74 9.3    
  SUMSS J110050-424912   165.20966 -42.82036 3.56     18.94 158.8  
  NVSS J112851+232616    172.2154  23.43816  3.042    17.66 156.0
  NVSS J113429+405332    173.62193 40.89092  3.001    18.14 28.4   
  NVSS J114657+403709    176.7408  40.61905  4.98     21.0  12.5   
  NVSS J114816+525859    177.06708 52.98314  3.174    19.42 107.7  
  NVSS J115016+433206    177.56918 43.53498  3.032    20.19 187.5  
  NVSS J115503-310757    178.76315 -31.13298 4.3      19.06 82.0   
  NVSS J122135+280614    185.39853 28.10386  3.325    19.65 26.4   
  NVSS J122201+260415    185.50761 26.07083  3.508    19.88 60.2   
  NVSS J122343+503753    185.92987 50.6315   3.491    17.57 236.3  
  NVSS J123055-113910    187.73148 -11.65272 3.528    19.84 471.6  
  NVSS J123142+381658    187.92572 38.28307  4.131    19.47 25.7   
  NVSS J123157-074717    187.99036 -7.78836  3.12     18.84 59.8   
  NVSS J123503-000332    188.7627  -0.05882  4.685    21.49 18.1   
  NVSS J123506+401510    188.77629 40.25298  3.086    18.35 19.5   
  NVSS J124209+372006    190.54088 37.33491  3.824    19.44 640.7  
  NVSS J124230+542256    190.62746 54.38264  4.734    20.86 19.7   
  SUMSS J125359-405932   193.49805 -40.99185 4.464    19.62 186.4  
  NVSS J130432+592558    196.13336 59.43292  3.351    20.7  5.8    
  NVSS J130756+042213    196.98637 4.37099   3.012    17.43 15.8   
  NVSS J130940+573311    197.41954 57.55277  4.281    19.24 11.2   
  NVSS J131453+474259    198.72453 47.71668  3.694    19.84 79.1   
  NVSS J131907+621721    199.78119 62.28926  3.071    18.22 201.8  
  NVSS J132512+112330    201.30205 11.39162  4.418    19.41 81.4   
  NVSS J133605+070716    204.0232  7.12194   3.642    19.6  50.7   
  NVSS J133701-024630    204.25581 -2.77507  3.06     18.85 45.1   
  NVSS J134328+572147    205.86966 57.36307  3.039    17.32 49.5   
  NVSS J135706-174402    209.27531 -17.73386 3.147    18.08 1488.5 
  NVSS J140025+314910    210.1059  31.81963  4.64     21.45 21.9   
  NVSS J140501+041536    211.25465 4.25995   3.215    18.6  933.0  
  NVSS J141209+062406    213.04153 6.40191   4.359    19.65 47.2   
  NVSS J141318+450523    213.32861 45.08972  3.112    19.04 153.6  
  NVSS J141919+075932    214.8316  7.99185   3.049    20.02 73.3   
  NVSS J142107-064355    215.28232 -6.73232  3.689    19.2  396.2  
  NVSS J143023+420436    217.59892 42.07681  4.705    21.0  210.6  
  NVSS J143533+543559    218.89075 54.59979  3.81     20.24 83.4   
  NVSS J144516+095836    221.3186  9.97669   3.541    17.78 2417.6 
  NVSS J145147-151219    222.94604 -15.20562 4.763    18.76 28.5   
  NVSS J145935+444208    224.89775 44.7022   3.428    20.04 92.7   
  NVSS J150328+041949    225.87036 4.33028   3.663    17.94 126.6  
  NVSS J153533+025422    233.89117 2.9065    4.388    20.59 59.5   
  NVSS J155930+030447    239.87906 3.08007   3.895    20.01 399.8  
  NVSS J160608+312447    241.53555 31.41278  4.56     22.6  662.8  
  NVSS J161005+181143    242.52202 18.19539  3.122    17.73 222.8  
  NVSS J161637+045932    244.1565  4.99243   3.217    19.52 328.5  
  NVSS J162432-064949    246.13718 -6.83045  3.307    20.91 931.1  
  NVSS J163950+434002    249.9605  43.6677   3.99     17.63 22.8   
  NVSS J164326+410341    250.85933 41.06206  3.861    20.13 65.2   
  NVSS J165519+324241    253.83011 32.7114   3.181    18.98 184.6  
  NVSS J165844-073918    254.6836  -7.65491  3.742    18.69 828.6  
  NVSS J165913+210116    254.80511 21.02106  4.83     21.02 29.3   
  NVSS J171521+214534    258.8386  21.75878  4.011    21.36 446.4  
  FIRST J171957.7+263417 259.9909  26.57129  3.16     20.43 2.95   
  NVSS J174614+622654    266.5585  62.44854  3.889    18.78 780.1  
  NVSS J175422+673734    268.59225 67.62671  3.67     19.34 58.0   
  NVSS J184057+390046    280.23813 39.0127   3.095    18.62 142.7  
  SUMSS J193006-605609   292.52567 -60.93588 3.254    18.75 692.2  
  NVSS J193957-100240    294.98856 -10.04487 3.787    16.61 838.3  
  SUMSS J194025-690755   295.10635 -69.13249 3.17     17.43 1755.0 
  NVSS J195136+013443    297.90005 1.57852   4.114    19.56 99.1   
  NVSS J200324-325144    300.8505  -32.86254 3.783    17.38 446.0  
  NVSS J204310+125514    310.79254 12.92044  3.277    20.17 220.8  
  NVSS J205051+312728    312.71304 31.45762  3.198    19.61 769.2  
  NVSS J210240+601510    315.6675  60.25278  4.575    0.0   318.0  
  NVSS J212912-153841    322.30072 -15.64473 3.28     16.62 589.7  
  NVSS J213412-041909    323.55005 -4.3194   4.334    19.25 294.4  
  NVSS J221748+022011    334.451   2.33631   3.581    20.58 780.1  
  NVSS J221935-271902    334.89716 -27.31757 3.634    19.84 304.3  
  NVSS J225153+221737    342.9729  22.29369  3.671    19.58 190.0  
  NVSS J230959+173354    347.4992  17.56573  3.173    20.01 54.9   
  NVSS J231121+342100    347.8409  34.35013  3.037    19.02 49.5   
  NVSS J231448+020150    348.703   2.03086   4.11     20.09 124.8  
  NVSS J233446-090811    353.69336 -9.13673  3.317    17.78 26.9   
  NVSS J235758+140201    359.49396 14.03385  4.332    20.43 111.1

